ICBeLLM: High Quality International Events Data with Open Source Large Language Models on Consumer Hardware

The International Crises Behavior Events (ICBe) ontology provides high coverage over the thoughts, communications, and actions that constitute international relations. A major disadvantage of that level of detail is that it requires large human capital costs to apply it manually to new texts. Whether such an ontolgy is practical for international relations research given limited human and financial resources is a pressing concern. We introduce a working proof of concept showing that ICBe codings can be reliably extracted from new texts using the current generation of open source large language models (LLM) running on consumer grade computer hardware. Our solution requires no finetuning and only limited prompt engineering. We detail our solution and present benchmarks against the original ICBe codings. We conclude by discussing the implications of very high quality event coding of any text being within reach of individual researchers with limited resources.

==> _extensions/mikemahoney218/arxiv/_extension.yml <==
title: ArXiv Template
author: Mike Mahoney
version: 0.2.3
contributes:
  formats:
    common:
      # define below YAML configuration common to all formats
#      filters:
        # You can include here Lua filters from your extension format
      shortcodes:
        # You can include here Lua filters defining shortcodes from your extension
        - shortcodes.lua
      knitr:
        opts_chunk:
          echo: false
      number-sections: true
    pdf:
      # define default configuration for the pdf version of your format
      documentclass: article
      linenumbers: false
      doublespacing: false
      authorcols: false
      # Content to add in header that your format is using
      header-includes: |
        \usepackage{arxiv}
        \usepackage{orcidlink}
        \usepackage{amsmath}
        \usepackage[T1]{fontenc}
      template-partials: ["partials/_authors.tex", "partials/title.tex", "partials/before-body.tex"]
      mathfont: "Latin Modern Math"
      mainfont: "Latin Modern Roman"
      format-resources:
        # Add here the resources required for the PDF rendering
        - arxiv.sty
        - orcidlink.sty
    html:
      toc: true
      # Use a CSL file to style (https://www.zotero.org/styles/)
      csl: https://www.zotero.org/styles/chicago-author-date-16th-edition

